Beyond standard benchmarks: Parameterizing performance evaluation in visual object tracking

Object-to-camera motion produces a variety of apparent motion patterns that significantly affect performance of short-term visual trackers. Despite being crucial for designing robust trackers, their influence is poorly explored in standard benchmarks due to weakly defined, biased and overlapping attribute annotations. In this paper we propose to go beyond pre-recorded benchmarks with post-hoc annotations by presenting an approach that utilizes omnidirectional videos to generate realistic, consistently annotated, short-term tracking scenarios with exactly parameterized motion patterns. We have created an evaluation system, constructed a fully annotated dataset of omnidirectional videos and the generators for typical motion patterns. We provide an in-depth analysis of major tracking paradigms which is complementary to the standard benchmarks and confirms the expressiveness of our evaluation approach.

==> Deleted_text.txt <==
Luka's initial version of the intro:


\section{Introduction}  \label{sec:introduction} 

Single-target visual object tracking has made significant progress in the last decade. To a large extent this can be attributed to the adoption of benchmarks, through which common evaluation protocols, datasets and baseline algorithms have been established. Starting with PETS initiative~\cite{Young2005}, several benchmarks on general single-target short-term tracking have been developed since, most notably OTB50~\cite{otb_cvpr2010}, VOT2013~\cite{kristan_vot2013}, ALOV300+~\cite{alov_pami2014}, VOT2014~\cite{kristan_vot2014, kristan_vot_tpami2016}, VOT2015~\cite{kristan_vot2015} OTB100~\cite{otb_pami2015}, TC128~\cite{templecolor_tip2015} and VOT2016~\cite{kristan_vot2016}. 

A recent work on test-data validation in computer vision~\cite{Zendel_2015_ICCV} argued that dataset variation, systematic organization and low redundancy are crucial for practical evaluation. Established benchmarks in visual tracking try to address this by increasing the number of sequences~\cite{alov_pami2014}, applying advanced dataset construction methodologies~\cite{kristan_vot2016} and by annotating entire sequences or even individual frames with visual attributes~\cite{otb_pami2015,kristan_vot_tpami2016}. While this kind of {\em bottom-up} approach is suitable for determining overall ranking of algorithms, it is not suitable for fine-grained analysis about the tracker's performance. Even though frames (or sometimes even entire sequences) are annotated with multiple binary attributes that are then used to reason about the performance of a tracker, these attribute annotations are subject to human bias and are merely binary values without accurate parametrization. Additionally, accurate attribute-wise analysis is difficult due to the attribute cross-talk, which means that multiple attributes occur at the same interval in a sequence (e.g. object rotation and illumination change). 

\begin{figure}[!t]
\centering
\includegraphics[width=0.8\linewidth]{cubemap}
\caption{Parameterization of camera behavior enables adjustment of apparent motion patterns in the viewpoint sequences. \label{fig:concept}}
\end{figure} 

Studying trackers in different conditions is important for the development of the visual tracking field. The recent benchmarks~\cite{kristan_vot2016, uav_benchmark_eccv2016} report that, apart from the obvious situations like full occlusions, the trackers' performance is largely affected by the {\em apparent motion}, i.e. object motion with respect to the camera. The apparent motion category does not include only various translation patterns, which are estimated by some trackers using motion models, but also other linear transformations, such as scale change and rotation, which are less explored. In fact, in many applications, such as drone tracking, performance varies mainly with respect to scale changes and fast motion~\cite{uav_benchmark_eccv2016}. Detailed analyses of motion attributes in existing benchmarks remain limited due to a limited size of datasets, lack of accurate attribute annotation, and lack of full camera control during sequence acquisition.
More control over parametrization is possible through computer graphics generated sequences~\cite{vig_cvpr2016, uav_benchmark_eccv2016}, however the level of realism in object motion and appearance in such sequences still presents a limitation for performance evaluation of general tracking methods.

Our work addresses the aforementioned shortcomings of the traditional benchmarks by proposing a framework for {\em top-down} construction of dataset through parametrization of apparent motion patterns. We introduce a virtual camera model that utilizes omnidirectional videos to generate photo-realistic, consistently annotated short-term tracking scenarios (Figure~\ref{fig:concept}). The exact specification of parameterized motion patterns guarantees a clear causal relation between the generated apparent motion and the tracking performance change. This enables fine-grained performance analysis and can be used complementary to the existing benchmarks to offer more insights into the performance of different tracking methods with respect to different apparent motion patterns.

\textbf{Contributions.} Our contributions are three-fold. (1) We propose a new performance evaluation paradigm based on an approach that generates realistic sequences with high degree of motion parametrization using annotated omnidirectional videos. (2) We have constructed a new apparent motion benchmark for short-term single-target trackers, \textit{AMP}. We have constructed a dataset of annotated omnidirectional videos adding up to 17537 frames and defined twelve motion patterns. (3) We have evaluated 17 state-of-the-art trackers from recent benchmarks~\cite{otb_pami2015, kristan_vot2016}. The new benchmark, the results and the corresponding software will be made publicly available and are expected to significantly affect future developments in single-target tracking.

\textbf{Structure.} The paper is organized as follows, Section~\ref{sec:related} contains a review of related work, Section~\ref{sec:methodology} describes our sequence parameterization approach, Section~\ref{sec:motben} presents the proposed benchmark, Section~\ref{sec:results} contains presentation of results, and Section~\ref{sec:conclution} contains discussion and concluding remarks.

\section{Related work}
\label{sec:related}

Modern short-term tracking benchmarks ~\cite{otb_pami2015, kristan_vot2013, kristan_vot_tpami2016, kristan_vot2015, kristan_vot2016, alov_pami2014, uav_benchmark_eccv2016} acknowledge the importance of motion related attributes and support evaluation with respect to these. However, the evaluation capability significantly depends on the attribute presence and distribution, which is often related to the sequence acquisition. In application-oriented benchmarks like~\cite{uav_benchmark_eccv2016} the attribute distribution is necessarily skewed by the application domain. Some general benchmarks~\cite{otb_pami2015, alov_pami2014} thus include a large number of sequences from various domains. But since the sequences are post-hoc annotated, the dataset diversity is hard to achieve. A recent benchmark~\cite{kristan_vot2016} addressed this by considering the attributes already at the sequence collection stage and applied an elaborate methodology for automatic dataset construction.

The strength of per-attribute evaluation depends on the annotation approach. In most benchmarks~\cite{otb_pami2015, alov_pami2014, uav_benchmark_eccv2016} all frames are annotated by an attribute even if it occupies only a part of the sequence. Kristan et al.~\cite{kristan_vot_tpami2016} argued that this biases per-attribute performance towards average performance and proposed a per-frame annotation to reduce the bias. However, a single frame might still contain several attributes, resulting in the attribute cross-talk bias. 

The use of computer graphics in training and evaluation has recently been popularized in computer vision. Mueller et al.~\cite{uav_benchmark_eccv2016} propose online virtual worlds creation for drone tracking evaluation, but using only a single type of the object, without motion parametrization and low level of realism. Vig et al.~\cite{vig_cvpr2016} address the virtual worlds realism levels and ambient parametrization learning and performance evaluation, however, just for vehicle detection.

Our work is positioned between the standard benchmarking approaches and the synthetic sequence generation. By using real imagery we retain photo-realism of standard benchmarks, at the same time our approach enables parameterization of apparent motion thus opening new possibilities for in-depth evaluation.   
